Linear-quadratic mean-field-type difference games with coupled affine inequality constraints

In this letter, we study a class of linear-quadratic mean-field-type difference games with coupled affine inequality constraints. We show that the mean-field-type equilibrium can be characterized by the existence of a multiplier process which satisfies some implicit complementarity conditions. Further, we show that the equilibrium strategies can be computed by reformulating these conditions as a single large-scale linear complementarity problem. We illustrate our results with an energy storage problem arising in the management of microgrids.

==> DataGSnew/Eu1.dat <==
      0         1.5   
      1         1.5   
      2         1.5   
      3         1.5   
      4         1.5   
      5         1.5   
      6         1.5   
      7         1.5   
      8         1.5   
      9         1.5   
     10         1.5   
     11         1.5   
     12         1.5   
     13         1.5   
     14         1.5   
     15         1.5   
     16         1.5   
     17         1.5   
     18         1.5   
     19         1.5   
     20         1.5   
     21         1.5   
     22         1.5   
     23         1.5   
     24         1.5   
     25         1.5   
     26         1.5   
     27         1.5   
     28         1.5   
     29         1.5   
     30         1.5   
     31         1.5   
     32         1.5   
     33         1.5   
     34         1.5   
     35         1.5   
     36         1.5   
     37         1.5   
     38         1.5   
     39         1.5   
     40         1.5   
     41         1.5   
     42      1.8554   
     43      2.1923   
     44      2.4189   
     45      2.7066   
     46      2.9049   
     47      2.9522   
     48      3.0036   
     49      2.9896   
     50      2.9713   
     51      3.0092   
     52       3.006   
     53      2.9015   
     54      2.7028   
     55      2.6061   
     56      2.7691   
     57      2.6437   
     58      2.7148   
     59      2.7449   
     60      2.8731   
     61      2.9862   
     62       3.092   
     63       3.215   
     64      3.3671   
     65      3.4135   
     66      3.4877   
     67      3.6241   
     68      3.7022   
     69      3.8337   
     70      3.8835   
     71       3.952   
     72      4.0287   
     73      3.2407   
     74      3.4139   
     75      3.4641   
     76      3.6917   
     77      3.7671   
     78      3.8743   
     79      3.9692   
     80      3.9973   
     81      4.0492   
     82      4.1557   
     83      4.0492   
     84      3.9807   
     85      4.0023   
     86      4.0004   
     87      3.9786   
     88      4.0948   
     89      4.1072   
     90      3.9772   
     91       4.018   
     92      4.1617   
     93      4.0217   
     94      4.0171   
     95      4.0634   
     96      3.7679   
     97      3.7295   
     98      3.6081   
     99      3.6095   
    100      4.0664   
    101        3.95   
    102      3.7449   
    103      3.6453   
    104      3.5308   
    105      3.4578   
    106      3.2944   
    107      3.0951   
    108      2.8656   
    109      2.7576   
    110       2.457   
    111       2.397   
    112      2.0427   
    113       1.883   
    114      1.6444   
    115         1.5   
    116      1.5075   
    117       1.569   
    118         1.9   
    119         1.5   
    120         1.5   
    121         1.5   
    122         1.5   
    123         1.5   
    124         1.5   
    125         1.5   
    126         1.5   
    127         1.5   
    128         1.5   
    129         1.5   
    130         1.5   
    131         1.5   
    132         1.5   
    133         1.5   
    134         1.5   
    135         1.5   
    136         1.5   
    137         1.5   
    138         1.5   
    139         1.5 

==> DataGSnew/Eu2.dat <==
      0         0.5   
      1         0.5   
      2         0.5   
      3         0.5   
      4         0.5   
      5         0.5   
      6         0.5   
      7         0.5   
      8         0.5   
      9         0.5   
     10         0.5   
     11         0.5   
     12         0.5   
     13         0.5   
     14         0.5   
     15         0.5   
     16         0.5   
     17         0.5   
     18         0.5   
     19         0.5   
     20         0.5   
     21         0.5   
     22         0.5   
     23         0.5   
     24         0.5   
     25         0.5   
     26         0.5   
     27         0.5   
     28         0.5   
     29         0.5   
     30         0.5   
     31         0.5   
     32         0.5   
     33         0.5   
     34         0.5   
     35         0.5   
     36         0.5   
     37         0.5   
     38       0.545   
     39      1.4161   
     40      2.0374   
     41      2.4512   
     42      2.7555   
     43      3.0712   
     44      3.2843   
     45      3.5704   
     46      3.7774   
     47       3.833   
     48      3.8902   
     49       3.876   
     50      3.8573   
     51      3.8928   
     52      3.8785   
     53      3.7552   
     54      3.5447   
     55      3.4532   
     56      3.6175   
     57      3.4956   
     58      3.5774   
     59      3.6222   
     60      3.7717   
     61      3.9117   
     62      4.0525   
     63      4.2219   
     64      4.4316   
     65      4.5312   
     66      4.6729   
     67      4.8945   
     68      5.0528   
     69      5.2681   
     70      5.3991   
     71      5.5743   
     72      5.8046   
     73      6.7776   
     74      6.8201   
     75      6.8432   
     76      6.9985   
     77      6.9798   
     78      6.9957   
     79           7   
     80           7   
     81           7   
     82           7   
     83           7   
     84           7   
     85           7   
     86           7   
     87      6.9846   
     88      6.9844   
     89           7   
     90      6.9762   
     91      6.8669   
     92           7   
     93      6.9368   
     94      6.9998   
     95           7   
     96           7   
     97      6.7754   
     98      6.4923   
     99      6.3262   
    100      5.6142   
    101      5.3895   
    102      5.0906   
    103      4.9036   
    104      4.6995   
    105      4.5416   
    106       4.284   
    107      4.0037   
    108      3.7158   
    109       3.565   
    110      3.2349   
    111      3.1456   
    112      2.7796   
    113      2.5751   
    114      2.2351   
    115       1.915   
    116      1.6353   
    117       1.212   
    118      0.7611   
    119      0.8641   
    120      0.7937   
    121      0.6839   
    122      0.5334   
    123         0.5   
    124         0.5   
    125         0.5   
    126         0.5   
    127         0.5   
    128         0.5   
    129         0.5   
    130         0.5   
    131         0.5   
    132         0.5   
    133         0.5   
    134         0.5   
    135         0.5   
    136         0.5   
    137         0.5   
    138         0.5   
    139         0.5 

==> DataGSnew/Ex.dat <==
      0         3 
      1     3.499 
      2    3.8472 
      3    4.1853 
      4    4.5146 
      5    4.7829 
      6    5.0204 
      7     5.236 
      8    5.3014 
      9     5.502 
     10    5.6727 
     11    5.7969 
     12    5.9249 
     13    6.0293 
     14    6.0952 
     15    6.1846 
     16    6.1841 
     17     6.264 
     18    6.3351 
     19    6.2495 
     20     6.327 
     21    6.4128 
     22    6.4752 
     23    6.5245 
     24    6.5904 
     25    6.6261 
     26    6.6523 
     27    6.6528 
     28    6.6052 
     29    6.4412 
     30    6.1259 
     31    5.8012 
     32     5.411 
     33    4.9578 
     34    4.4628 
     35    3.9074 
     36     3.345 
     37    2.8284 
     38    2.1543 
     39       1.5 
     40       1.5 
     41       1.5 
     42       1.5 
     43       1.5 
     44       1.5 
     45       1.5 
     46       1.5 
     47       1.5 
     48       1.5 
     49       1.5 
     50       1.5 
     51       1.5 
     52       1.5 
     53       1.5 
     54       1.5 
     55       1.5 
     56       1.5 
     57       1.5 
     58       1.5 
     59       1.5 
     60       1.5 
     61       1.5 
     62       1.5 
     63       1.5 
     64       1.5 
     65       1.5 
     66       1.5 
     67       1.5 
     68       1.5 
     69       1.5 
     70       1.5 
     71       1.5 
     72       1.5 
     73       1.5 
     74       1.5 
     75       1.5 
     76       1.5 
     77       1.5 
     78       1.5 
     79       1.5 
     80       1.5 
     81       1.5 
     82       1.5 
     83       1.5 
     84       1.5 
     85       1.5 
     86       1.5 
     87       1.5 
     88       1.5 
     89       1.5 
     90       1.5 
     91       1.5 
     92       1.5 
     93       1.5 
     94       1.5 
     95       1.5 
     96       1.5 
     97       1.5 
     98       1.5 
     99       1.5 
    100       1.5 
    101       1.5 
    102       1.5 
    103       1.5 
    104       1.5 
    105       1.5 
    106       1.5 
    107       1.5 
    108       1.5 
    109       1.5 
    110       1.5 
    111       1.5 
    112       1.5 
    113       1.5 
    114       1.5 
    115       1.5 
    116       1.5 
    117       1.5 
    118       1.5 
    119       1.5 
    120       1.5 
    121       1.5 
    122       1.5 
    123       1.5 
    124    1.6946 
    125    2.1328 
    126    2.7186 
    127    3.1448 
    128    3.5531 
    129    3.9456 
    130    4.2708 
    131    4.5596 
    132    4.8212 
    133    4.9281 
    134    5.1661 
    135    5.3704 
    136    5.5247 
    137      5.68 
    138    5.9089 
    139    5.9868 

==> DataGSnew/L.dat <==
      0     1.021
      1    1.1219
      2    1.0972
      3    1.0722
      4    1.1002
      5    1.1042
      6    1.1024
      7     1.231
      8    1.0892
      9    1.0991
     10    1.1286
     11    1.1123
     12    1.1231
     13    1.1512
     14     1.121
     15    1.2021
     16    1.1217
     17    1.1225
     18    1.2721
     19    1.1175
     20    1.1015
     21    1.1163
     22    1.1232
     23    1.1017
     24    1.1252
     25    1.1312
     26    1.1543
     27    1.2023
     28    1.3235
     29    1.4912
     30    1.5321
     31    1.6301
     32    1.7321
     33    1.8192
     34    1.9291
     35    1.9917
     36    2.0021
     37    2.2112
     38    2.3012
     39    2.5311
     40    3.1152
     41    3.5041
     42      4.11
     43      4.71
     44    5.1142
     45    5.6421
     46    6.0152
     47      6.11
     48    6.2101
     49    6.1841
     50      6.15
     51    6.2175
     52    6.2012
     53    5.9912
     54    5.6145
     55    5.4415
     56    5.7426
     57    5.5152
     58    5.6561
     59    5.7253
     60    5.9812
     61    6.2145
     62    6.4421
     63    6.7121
     64    7.0461
     65    7.1815
     66    7.3815
     67    7.7125
     68    7.9316
     69    8.2524
     70    8.4203
     71    8.6466
     72    8.9321
     73    9.1376
     74    9.3334
     75    9.4003
     76    9.7511
     77    9.8014
     78    9.9128
     79    10.002
     80    10.028
     81    10.074
     82     10.17
     83    10.074
     84    10.013
     85    10.032
     86     10.03
     87    9.9963
     88    10.101
     89    10.127
     90    9.9871
     91    9.9211
     92    10.175
     93    9.9901
     94    10.045
     95    10.087
     96    9.8211
     97    9.5755
     98    9.2001
     99    9.0452
    100    8.7871
    101    8.4711
    102    8.0055
    103    7.7401
    104    7.4452
    105    7.2311
    106    6.8419
    107    6.3991
    108    5.9219
    109    5.6829
    110    5.1021
    111    4.9642
    112    4.3013
    113    3.9653
    114     3.431
    115    3.0001
    116    2.7439
    117    2.4014
    118    2.2754
    119    2.0123
    120    1.9461
    121    1.8429
    122    1.7014
    123    1.4754
    124    1.2123
    125     1.021
    126    1.1219
    127    1.0972
    128    1.0722
    129    1.1002
    130    1.1042
    131    1.1024
    132     1.231
    133    1.0892
    134    1.0991
    135    1.1286
    136    1.1123
    137    1.0231
    138    1.1512
    139     1.121

==> DataGSnew/noise.dat <==
      0     0.9689
      1     0.1435
      2    -0.6809
      3     0.3282
      4    -0.7609
      5     1.5021
      6    -0.7005
      7     0.2825
      8     0.2222
      9    -0.5505
     10    -0.2317
     11    -0.0238
     12     1.1653
     13     0.4516
     14    -1.4806
     15    -0.5109
     16     1.0001
     17     0.0489
     18     1.8675
     19     0.2869
     20    -1.3197
     21    -1.3177
     22     0.6258
     23    -0.2271
     24    -0.5994
     25     -0.431
     26      0.293
     27     -0.457
     28     0.7437
     29     0.0865
     30     0.6283
     31     0.0623
     32    -1.6828
     33    -0.0149
     34    -1.7173
     35     0.5108
     36     0.9354
     37     1.4549
     38     0.2649
     39     0.0908
     40     0.0439
     41    -0.1617
     42     -0.943
     43     0.7086
     44    -0.8765
     45    -0.9174
     46     -1.626
     47    -1.9277
     48     0.7603
     49     0.0452
     50     0.1556
     51    -1.3653
     52    -1.0641
     53     0.6848
     54    -0.1763
     55    -0.3321
     56     1.4249
     57    -0.9623
     58     0.5736
     59    -0.2661
     60     0.7952
     61     0.1497
     62    -0.8177
     63    -0.1757
     64     0.4996
     65      2.574
     66     -1.872
     67    -1.5044
     68     0.9271
     69    -0.6812
     70    -2.3897
     71      0.266
     72     2.6491
     73     0.1568
     74    -1.4559
     75     0.1227
     76    -0.4962
     77    -0.9074
     78     1.6318
     79    -1.2905
     80     0.7814
     81     -0.545
     82        0.6
     83    -1.4071
     84     0.2588
     85     0.2586
     86    -0.7987
     87    -1.4381
     88     0.3326
     89    -0.8501
     90     0.9426
     91     2.3331
     92      0.021
     93    -1.8881
     94     -1.035
     95    -3.1692
     96     0.9085
     97     0.7712
     98    -0.3854
     99     0.4002
    100    -0.3322
    101    -0.4808
    102    -0.1217
    103     0.2378
    104    -0.1937
    105    -0.2563
    106    -0.4661
    107    -0.6017
    108    -0.9607
    109    -0.0851
    110     0.6319
    111      3.087
    112    -0.4272
    113     1.0324
    114     0.4903
    115      0.884
    116     0.9572
    117    -0.2035
    118    -0.9873
    119     1.1048
    120     0.9375
    121    -2.6479
    122    -0.1757
    123     1.2057
    124     0.6661
    125     0.9632
    126    -0.1105
    127    -0.3381
    128     0.3311
    129    -1.2249
    130     0.1146
    131     0.1663
    132     1.0677
    133    -0.6874
    134     0.6296
    135    -0.1426
    136    -0.6131
    137    -1.9659
    138     1.2582
    139    -1.2427

==> DataGSnew/state_diff.dat <==
      0      0.499
      1     0.3482
      2     0.3381
      3     0.3293
      4     0.2683
      5     0.2375
      6     0.2156
      7     0.0654
      8     0.2007
      9     0.1707
     10     0.1241
     11      0.128
     12     0.1044
     13     0.0659
     14     0.0895
     15    -0.0006
     16     0.0799
     17     0.0711
     18    -0.0856
     19     0.0776
     20     0.0858
     21     0.0624
     22     0.0493
     23     0.0658
     24     0.0358
     25     0.0262
     26     0.0005
     27    -0.0476
     28     -0.164
     29    -0.3153
     30    -0.3247
     31    -0.3902
     32    -0.4532
     33     -0.495
     34    -0.5554
     35    -0.5624
     36    -0.5166
     37     -0.674
     38    -0.6543
     39          0
     40          0
     41          0
     42          0
     43          0
     44          0
     45          0
     46          0
     47          0
     48          0
     49          0
     50          0
     51          0
     52          0
     53          0
     54          0
     55          0
     56          0
     57          0
     58          0
     59          0
     60          0
     61          0
     62          0
     63          0
     64          0
     65          0
     66          0
     67          0
     68          0
     69          0
     70          0
     71          0
     72          0
     73          0
     74          0
     75          0
     76          0
     77          0
     78          0
     79          0
     80          0
     81          0
     82          0
     83          0
     84          0
     85          0
     86          0
     87          0
     88          0
     89          0
     90          0
     91          0
     92          0
     93          0
     94          0
     95          0
     96          0
     97          0
     98          0
     99          0
    100          0
    101          0
    102          0
    103          0
    104          0
    105          0
    106          0
    107          0
    108          0
    109          0
    110          0
    111          0
    112          0
    113          0
    114          0
    115          0
    116          0
    117          0
    118          0
    119          0
    120          0
    121          0
    122          0
    123     0.1946
    124     0.4382
    125     0.5857
    126     0.4262
    127     0.4083
    128     0.3925
    129     0.3252
    130     0.2887
    131     0.2616
    132     0.1069
    133      0.238
    134     0.2043
    135     0.1544
    136     0.1552
    137     0.2289
    138     0.0779
    139     0.1003

==> DataGSnew/u1.dat <==
     0       1.5 
      1    1.4144 
      2    1.4815 
      3    1.5589 
      4     1.475 
      5    1.5655 
      6    1.3718 
      7    1.5532 
      8    1.4787 
      9    1.4789 
     10    1.5472 
     11    1.5237 
     12    1.5037 
     13    1.3973 
     14    1.4531 
     15    1.6276 
     16    1.5538 
     17    1.4153 
     18    1.4899 
     19    1.3344 
     20    1.4634 
     21    1.6141 
     22    1.6241 
     23    1.4532 
     24    1.5169 
     25    1.5541 
     26    1.5417 
     27     1.477 
     28    1.5388 
     29    1.4369 
     30    1.4881 
     31    1.4437 
     32    1.4907 
     33     1.648 
     34    1.5114 
     35    1.6524 
     36    1.4652 
     37     1.415 
     38    1.3657 
     39    1.4675 
     40    1.4898 
     41    1.4954 
     42    1.8693 
     43    2.2765 
     44     2.362 
     45    2.7802 
     46     2.991 
     47    3.1017 
     48     3.184 
     49    2.9347 
     50    2.9636 
     51    2.9949 
     52    3.1256 
     53    3.0036 
     54    2.6493 
     55    2.6181 
     56    2.7992 
     57    2.5199 
     58    2.7914 
     59    2.6995 
     60    2.8935 
     61    2.9173 
     62    3.0741 
     63     3.286 
     64    3.3874 
     65    3.3707 
     66    3.2575 
     67    3.7738 
     68    3.8453 
     69    3.7616 
     70    3.9387 
     71    4.1668 
     72    4.0198 
     73    3.0062 
     74    3.3842 
     75    3.5907 
     76    3.6895 
     77    3.8108 
     78    3.9574 
     79    3.8307 
     80    4.1019 
     81    3.9873 
     82    4.1996 
     83    3.9992 
     84    4.1015 
     85    3.9877 
     86    3.9766 
     87    4.0475 
     88    4.2265 
     89    4.0868 
     90    4.0509 
     91    3.9398 
     92    3.9503 
     93    4.0055 
     94    4.1828 
     95    4.1661 
     96    4.0548 
     97    3.6688 
     98    3.5359 
     99    3.6387 
    100     4.033 
    101    3.9771 
    102    3.7892 
    103     3.659 
    104    3.5107 
    105    3.4736 
    106    3.3181 
    107    3.1379 
    108    2.9217 
    109    2.8462 
    110    2.4706 
    111    2.3421 
    112    1.7663 
    113     1.902 
    114    1.5545 
    115    1.4506 
    116     1.426 
    117     1.479 
    118    1.9119 
    119     1.588 
    120    1.4084 
    121     1.411 
    122    1.7278 
    123     1.531 
    124    1.3956 
    125    1.4341 
    126    1.4105 
    127    1.5037 
    128    1.5301 
    129    1.4728 
    130    1.6063 
    131    1.4971 
    132    1.4851 
    133    1.4047 
    134    1.5542 
    135    1.4481 
    136    1.5091 
    137    1.5548 
    138    1.6771 
    139       1.5 

==> DataGSnew/u2.dat <==
      0       0.5 
      1    0.4104 
      2    0.4806 
      3    0.5617 
      4    0.4738 
      5    0.5686 
      6    0.3657 
      7    0.5557 
      8    0.4777 
      9    0.4779 
     10    0.5494 
     11    0.5248 
     12    0.5039 
     13    0.3925 
     14    0.4509 
     15    0.6336 
     16    0.5563 
     17    0.4113 
     18    0.4895 
     19    0.3266 
     20    0.4617 
     21    0.6195 
     22      0.63 
     23    0.4509 
     24    0.5177 
     25    0.5566 
     26    0.5437 
     27    0.4759 
     28    0.5406 
     29     0.434 
     30    0.4875 
     31     0.441 
     32    0.4902 
     33     0.655 
     34    0.5119 
     35    0.6596 
     36    0.4636 
     37     0.411 
     38    0.4044 
     39     1.382 
     40    2.0267 
     41    2.4464 
     42    2.7701 
     43    3.1594 
     44    3.2247 
     45    3.6474 
     46    3.8675 
     47    3.9895 
     48    4.0791 
     49    3.8185 
     50    3.8492 
     51    3.8779 
     52    4.0038 
     53    3.8621 
     54    3.4886 
     55    3.4657 
     56     3.649 
     57     3.366 
     58    3.6576 
     59    3.5746 
     60    3.7931 
     61    3.8396 
     62    4.0337 
     63    4.2962 
     64    4.4529 
     65    4.4865 
     66    4.4318 
     67    5.0513 
     68    5.2025 
     69    5.1925 
     70     5.457 
     71    5.7992 
     72    5.7952 
     73     6.532 
     74    6.7889 
     75    6.9757 
     76    6.9961 
     77    7.0255 
     78    7.0827 
     79     6.855 
     80    7.1095 
     81    6.9352 
     82     7.046 
     83    6.9476 
     84    7.1266 
     85    6.9847 
     86     6.975 
     87    7.0568 
     88    7.1223 
     89    6.9786 
     90    7.0533 
     91    6.7849 
     92    6.7787 
     93    6.9198 
     94    7.1733 
     95    7.1075 
     96    7.3004 
     97    6.7118 
     98    6.4167 
     99    6.3567 
    100    5.5793 
    101    5.4178 
    102     5.137 
    103     4.918 
    104    4.6785 
    105     4.558 
    106    4.3088 
    107    4.0485 
    108    3.7745 
    109    3.6578 
    110    3.2491 
    111    3.0882 
    112    2.4902 
    113    2.5949 
    114     2.141 
    115    1.8633 
    116      1.55 
    117    1.1177 
    118    0.7735 
    119    0.9563 
    120    0.6978 
    121    0.5907 
    122     0.772 
    123    0.5324 
    124    0.3907 
    125     0.431 
    126    0.4062 
    127    0.5039 
    128    0.5315 
    129    0.4715 
    130    0.6114 
    131     0.497 
    132    0.4844 
    133    0.4002 
    134    0.5568 
    135    0.4456 
    136    0.5095 
    137    0.5573 
    138     0.685 
    139       0.5 

==> DataGSnew/x.dat <==
      0         3
      1    3.6928
      2     3.889
      3    4.0519
      4    4.5711
      5    4.6346
      6    5.3108
      7    5.1156
      8    5.3497
      9    5.5497
     10    5.5659
     11    5.7433
     12    5.9165
     13    6.2618
     14    6.2013
     15    5.8957
     16    6.0623
     17    6.4557
     18    6.3579
     19    6.6245
     20    6.4099
     21    6.1545
     22    6.1942
     23    6.6306
     24    6.5521
     25    6.5037
     26    6.5578
     27     6.705
     28    6.5173
     29     6.584
     30    6.1529
     31    5.9287
     32    5.4321
     33    4.6226
     34    4.4371
     35    3.5622
     36    3.4237
     37    3.0208
     38    2.4584
     39    1.5736
     40    1.5232
     41    1.5103
     42    1.4684
     43    1.3093
     44    1.6288
     45    1.3334
     46    1.3052
     47    1.1616
     48    1.0915
     49    1.6243
     50    1.5175
     51    1.5323
     52    1.2291
     53    1.2688
     54    1.6213
     55     1.473
     56    1.4317
     57    1.7803
     58    1.3266
     59    1.6029
     60    1.4538
     61    1.6559
     62    1.5405
     63    1.3392
     64    1.4539
     65    1.5968
     66    2.0214
     67     1.161
     68    1.1761
     69    1.6634
     70    1.3748
     71    1.0136
     72    1.5202
     73    2.0312
     74    1.5674
     75    1.2134
     76    1.5051
     77    1.4011
     78    1.3118
     79    1.8136
     80    1.2632
     81    1.6402
     82    1.4005
     83    1.6133
     84    1.2263
     85    1.5332
     86     1.554
     87    1.3439
     88    1.2018
     89    1.5463
     90    1.3331
     91    1.6772
     92    1.9787
     93    1.5367
     94    1.1249
     95    1.2675
     96    0.8504
     97    1.6376
     98    1.6636
     99     1.434
    100    1.5756
    101    1.4387
    102    1.3997
    103    1.4689
    104    1.5454
    105    1.4643
    106    1.4463
    107    1.4031
    108    1.3731
    109    1.2992
    110    1.4693
    111    1.6243
    112    2.1258
    113     1.457
    114    1.7036
    115    1.6119
    116    1.6844
    117    1.7039
    118    1.4731
    119    1.3007
    120    1.7074
    121    1.7016
    122    0.9841
    123    1.4299
    124     1.931
    125    2.2821
    126    2.9213
    127    3.1365
    128    3.4849
    129    4.0072
    130      4.03
    131    4.5661
    132    4.8549
    133    5.1439
    134    5.0432
    135    5.4879
    136    5.5042
    137    5.5559
    138    5.5043
    139    6.0433
